On the simulation of gravitational lensing

Gravitational lensing refers to the deflection of light by the gravity of celestial bodies, often predominantly composed of dark matter. Seen through a gravitational lens, the images of distant galaxies appear distorted. In this paper we discuss simulation of the image distortion by gravitational lensing. The objective is to enhance our understanding of how gravitational lensing works through a simple tool to visualise hypotheses. The simulator can also generate synthetic data for the purpose of machine learning, which will hopefully allow us to invert the distortion function, something which is not analytically possible at present.

==> Images/ecms2023.csv <==
index,filename,source,lens,chi,x,phi,einsteinR,sigma,nterms
"0001",image-pm01.png,s,p,50,22,45,14,18,10
"0002",image-pm02.png,s,r,50,22,45,14,18,10
"0003",image-pm03.png,s,r,50,22,45,14,18,20
"0004",image-pm04.png,s,p,50,22,45,14,7,10
"0005",image-pm05.png,s,r,50,22,45,14,7,10
"0006",image-pm06.png,s,r,50,22,45,14,7,20
"0007",image-pm07.png,s,s,50,22,45,8,18,10
"0008",image-pm08.png,s,s,50,22,45,8,18,20
"0009",image-pm09.png,s,s,50,22,45,8,7,10
"0010",image-pm10.png,s,s,50,22,45,8,7,20
"0011",image-pm11.png,s,s,50,22,45,14,18,10
"0012",image-pm12.png,s,s,50,22,45,14,18,20
"0013",image-pm13.png,s,s,50,22,45,14,7,10
"0014",image-pm14.png,s,s,50,22,45,14,7,20
"0015",image-pm15.png,s,s,50,20,45,24,7,15
"0016",image-pm16.png,s,s,50,10,45,24,7,15
"0017",image-pm17.png,s,s,50,5,45,24,7,15
"0021",image-pm21.png,s,s,50,12,135,8,7,10
"0022",image-pm22.png,s,s,50,12,135,8,7,30
"0023",image-pm23.png,s,s,50,12,135,8,7,50
"0024",image-pm24.png,s,s,50,12,135,8,7,150

